Analyzing and comparing door-to-door travel times for air transportation using aggregated Uber data

Improving the passenger air travel experience is one of the explicit goals set by the Next Generation Air Transportation System in the United States and by the Advisory Council for Aeronautics Research in Europe FlightPath 2050. Both suggest door-to-door travel times as a potential metric for these objectives. In this paper, we propose a data-driven model to estimate door-to-door travel times and compare the reach and performance of different access modes to a city, as well as conduct segment analysis of full door-to-door trips. This model can also be used to compare cities with respect to the integration of their airport within their road structure. We showcase multiple applications of this full door-to-door travel time model to demonstrate how the model can be used to locate where progress can be made.

==> tables/ams2par.csv <==
Mon,Tue,Wed,Thu,Fri,Sat,Sun,crs_dep_time,crs_arr_time,dest,origin
1,1,1,1,0,0,0,10:25,11:45,ORY,AMS
0,0,0,0,0,0,1,19:40,21:00,ORY,AMS
1,1,1,1,1,0,0,18:50,20:10,ORY,AMS
0,0,0,0,1,0,0,14:45,16:05,ORY,AMS
1,1,1,1,1,1,1,06:50,08:10,CDG,AMS
1,1,1,1,1,1,1,07:20,08:45,CDG,AMS
1,1,1,1,1,1,1,09:30,10:55,CDG,AMS
1,1,1,1,1,1,1,10:20,11:45,CDG,AMS
1,1,1,1,1,1,1,12:25,13:40,CDG,AMS
1,1,1,1,1,1,1,13:55,15:15,CDG,AMS
1,1,1,1,1,1,1,14:50,16:10,CDG,AMS
1,1,1,1,1,1,1,16:35,17:50,CDG,AMS
1,1,1,1,1,1,1,17:45,19:00,CDG,AMS
1,1,1,1,1,0,1,19:10,20:30,CDG,AMS
1,1,1,1,1,1,1,20:25,21:45,CDG,AMS
1,1,1,1,1,1,1,08:10,09:35,CDG,AMS
1,1,1,1,1,0,1,06:15,09:35,GDN,AMC
1,1,1,1,1,1,1,07:15,10:38,GDN,AMC
1,1,1,1,1,1,1,08:15,11:35,GDN,AMC
1,1,1,1,1,1,0,09:15,12:35,GDN,AMC
0,0,0,0,0,1,1,10:15,13:38,GDN,AMC
1,1,1,1,1,1,1,11:15,14:35,GDN,AMC
1,1,1,1,1,1,1,13:15,16:38,GDN,AMC
1,1,1,1,1,0,1,14:15,17:35,GDN,AMC
1,1,1,1,1,1,1,15:15,18:35,GDN,AMC
1,1,1,1,1,0,1,16:15,19:35,GDN,AMC
1,1,1,1,1,0,1,17:15,20:35,GDN,AMC
1,1,1,1,1,1,1,18:15,21:38,GDN,AMC
1,1,1,1,1,0,1,19:15,22:35,GDN,AMC
0,0,0,0,0,0,1,20:15,23:38,GDN,AMC

